Assignments to sheaves of pseudometric spaces

An assignment to a sheaf is the choice of a local section from each open set in the sheaf's base space, without regard to how these local sections are related to one another. This article explains that the consistency radius -- which quantifies the agreement between overlapping local sections in the assignment -- is a continuous map. When thresholded, the consistency radius produces the consistency filtration, which is a filtration of open covers. This article shows that the consistency filtration is a functor that transforms the structure of the sheaf and assignment into a nested set of covers in a structure-preserving way. Furthermore, this article shows that consistency filtration is robust to perturbations, establishing its validity for arbitrarily thresholded, noisy data.

==> instructions.txt <==
Can you please make the following changes:

1) Add DOI links to the references in the bibliography. As
Compositionality is a member of Crossref, all references to works that
have a DOI must be hyperlinked according to the DOI. Those links must
start with
https://urldefense.proofpoint.com/v2/url?u=https-3A__doi.org_&d=DwICAg&c=U0G0XJAMhEk_X0GAGzCL7Q&r=_FlGZ_RLgpcaLkkn9w-TJ1Enlp3Kv6wok1aDlQa_Byc&m=CmhGmeey0yueY05w3NQrcreqRiKq3w0vr7l-lvoejAs&s=xg9-8Jj4z96Uv0RDUFRiRuQdHfOsDHI4s7lbaWSHz4g&e=

See also here for an explanation about the format:
https://urldefense.proofpoint.com/v2/url?u=https-3A__www.crossref.org_education_metadata_persistent-2Didentifiers_doi-2Ddisplay-2Dguidelines_&d=DwICAg&c=U0G0XJAMhEk_X0GAGzCL7Q&r=_FlGZ_RLgpcaLkkn9w-TJ1Enlp3Kv6wok1aDlQa_Byc&m=CmhGmeey0yueY05w3NQrcreqRiKq3w0vr7l-lvoejAs&s=2HwJ2Xp8vfAa9Du5PeD7Ql7Hr_4PrfXFCfQs0sSwWsw&e=

2) Go over your bibliography and check whether the style is consistent.
I see for example that [1] and [4] are both preprints, but the arXiv
information is rendered in two different ways. Also, [4] is a PhD
thesis; please add that information.

3) You are using en dashes (--) instead of em dashes (---) throughout
the article. Please amend this.

Let me know if you have any questions!

Thank you,
Nina

